Variational quantum solutions to the Shortest Vector Problem

A fundamental computational problem is to find a shortest non-zero vector in Euclidean lattices, a problem known as the Shortest Vector Problem (SVP). This problem is believed to be hard even on quantum computers and thus plays a pivotal role in post-quantum cryptography. In this work we explore how (efficiently) Noisy Intermediate Scale Quantum (NISQ) devices may be used to solve SVP. Specifically, we map the problem to that of finding the ground state of a suitable Hamiltonian. In particular, (i) we establish new bounds for lattice enumeration, this allows us to obtain new bounds (resp.~estimates) for the number of qubits required per dimension for any lattices (resp.~random q-ary lattices) to solve SVP; (ii) we exclude the zero vector from the optimization space by proposing (a) a different classical optimisation loop or alternatively (b) a new mapping to the Hamiltonian. These improvements allow us to solve SVP in dimension up to 28 in a quantum emulation, significantly more than what was previously achieved, even for special cases. Finally, we extrapolate the size of NISQ devices that is required to be able to solve instances of lattices that are hard even for the best classical algorithms and find that with approximately $10^3$ noisy qubits such instances can be tackled.

==> experimental_results/quantum_exp_data/convergence_times.txt <==
x    y    e
15 268.3727272727273 93.10217838393854
16 290.22131147540983 106.08676562560942
17 302.16806722689074 112.57455563730491
18 317.23809523809524 131.90204570007222
19 352.4918032786885 136.1481982988643
20 388.86507936507934 130.71429848401553
21 392.625 129.1043545934838
22 459.624 151.67568896827203
23 507.104 159.48541370294652
24 554.3174603174604 188.77195660346166
25 547.34920635 196.28721738
26 555.2159952 192.1123565
27 581.2666651 198.22336436
28 612.5454545454545 199.51275358476514

==> experimental_results/quantum_exp_data/cvar_5000samples.txt <==
x y
0.025   0.6455078125 
0.05   0.740234375              
0.075   0.7431640625           
0.1   0.7568359375              
0.125   0.7666015625             
0.15   0.7705078125            
0.175   0.7646484375                
0.2   0.771484375                   
0.225   0.7431640625              
0.25   0.7646484375               
0.275   0.7626953125              
0.3   0.7373046875
0.325   0.7724609375                
0.35   0.712890625                  
0.375   0.7431640625                
0.4   0.74609375                 
0.425   0.7119140625             
0.45   0.6923828125          
0.475   0.6796875                   
0.5   0.6611328125                  
0.525   0.67578125             
0.55   0.6474609375          
0.575   0.6298828125
0.6   0.591796875                 
0.625   0.6005859375            
0.65   0.5654296875            
0.675   0.560546875           
0.7   0.5390625                  
0.725   0.5263671875          
0.75   0.4873046875                 
0.775   0.4912109375                
0.8   0.451171875              
0.825   0.4287109375       
0.85   0.419921875
0.875   0.388671875
0.9   0.37109375                    
0.925   0.3623046875                
0.95   0.3408203125                 
0.975   0.3037109375
1   0.2177734375

==> experimental_results/quantum_exp_data/cvar_hit_rates.txt <==
x y e
0.025   0.0057826674536132815   0.008496975148461075
0.05   0.013328739961621094   0.018145344551428903
0.075   0.020339215011621094   0.028151224586446852
0.1   0.025372328518261718   0.03688133946570011
0.125   0.034117308510449224   0.04736807498150905
0.15   0.03663015852685547   0.054536812128254786
0.175   0.04566629823134766   0.06490872058086698
0.2   0.0505882037015625   0.07345919966637868
0.225   0.05103689228203125   0.08064463232438618
0.25   0.059269396306445316   0.09228287442299354
0.275   0.0638144325194336   0.10055387630079242
0.3   0.0698324033961914   0.10959080001777553
0.325   0.07676983620009765   0.12047779981996948
0.35   0.07472664774912109   0.12284773249599508
0.375   0.08235992424345703   0.13504762798167216
0.4   0.08445308005263671   0.1411658981969403
0.425   0.08538757758525391   0.1453330485478273
0.45   0.08581286879755859   0.15390655429445818
0.475   0.0904061041321289   0.1615782889697963
0.5   0.09245568994072266   0.1695434274696255
0.525   0.09200349286328124   0.16942636436001024
0.55   0.10321761351835937   0.19186548338496948
0.575   0.09746483795068359   0.18897067881874774
0.6   0.09764060024384766   0.19556189812006486
0.625   0.1068795316232422   0.20996413184925322
0.65   0.10866544868701172   0.2185010827432545
0.675   0.11976245442939454   0.23193560096878166
0.7   0.1318077038107422   0.24823728087140312
0.725   0.12730275089199217   0.25172980366895314
0.75   0.13791292009179687   0.26652224309085165
0.775   0.14838682524208985   0.2800713637469979
0.8   0.15045949481757814   0.2892545139405658
0.825   0.13491953949814456   0.28193249595599645
0.85   0.14990969358076173   0.30147947262042835
0.875   0.1454925769560547   0.3060685634374153
0.9   0.16654015152910157   0.3309260556633174
0.925   0.1770720383930664   0.34987075456719624
0.95   0.1756785932692383   0.35485024883288774
0.975   0.17593934417636717   0.36498743637496794
1   0.1974647999996094   0.3959301766958013

==> experimental_results/quantum_exp_data/cvar_medians.txt <==
x y
0.025   0.0007617079
0.05   0.0027253824
0.075   0.0030341383999999997
0.1   0.0034353862
0.125   0.0050767706
0.15   0.004237720150000001
0.175   0.0065558121
0.2   0.0057306575500000005
0.225   0.00381712265
0.25   0.0050792487
0.275   0.004255053599999999
0.3   0.0033590318
0.325   0.00406231685
0.35   0.0027973435
0.375   0.00316316325
0.4   0.0030685662
0.425   0.0024206429500000003
0.45   0.0015986276999999998
0.475   0.0018076048
0.5   0.0012913653000000001
0.525   0.0014990687
0.55   0.00103994305
0.575   0.0008777354500000001
0.6   0.0005115372999999999
0.625   0.0005142106
0.65   0.00041689845
0.675   0.000388258
0.7   0.00029008795
0.725   0.0002995412
0.75   0.00017556400000000002
0.775   0.00017383280000000001
0.8   0.0001117718
0.825   7.197615e-05
0.85   5.7973399999999996e-05
0.875   3.513295e-05
0.9   2.12435e-05
0.925   1.24072e-05
0.95   5.19475e-06
0.975   1.43105e-06
1   0.0

==> experimental_results/quantum_exp_data/dualbounded_pgfplot100.txt <==
25 0.99609375
26 0.994140625
27 0.9833984375
28 0.9765625
29 0.953125
30 0.9248046875
31 0.8955078125
32 0.8408203125
33 0.7685546875
34 0.720703125
35 0.6474609375
36 0.5712890625
37 0.49609375
38 0.4150390625
39 0.3427734375
40 0.2412109375
41 0.189453125
42 0.142578125
43 0.1083984375
44 0.06640625
45 0.0439453125
46 0.0263671875
47 0.015625
48 0.005859375
49 0.001953125
50 0.00390625


==> experimental_results/quantum_exp_data/dualbounded_pgfplot120.txt <==
25 0.9990234375
26 0.9970703125
27 0.998046875
28 0.9970703125
29 0.9921875
30 0.9833984375
31 0.9765625
32 0.9638671875
33 0.9345703125
34 0.9052734375
35 0.8681640625
36 0.810546875
37 0.7685546875
38 0.701171875
39 0.6201171875
40 0.5205078125
41 0.46875
42 0.388671875
43 0.310546875
44 0.228515625
45 0.1787109375
46 0.1318359375
47 0.099609375
48 0.048828125
49 0.0263671875
50 0.0244140625


==> experimental_results/quantum_exp_data/dualbounded_pgfplot140.txt <==
25 1.0
26 1.0
27 0.9990234375
28 0.9990234375
29 0.9990234375
30 0.9970703125
31 0.994140625
32 0.9931640625
33 0.9912109375
34 0.9794921875
35 0.9638671875
36 0.9541015625
37 0.9287109375
38 0.888671875
39 0.845703125
40 0.76953125
41 0.712890625
42 0.638671875
43 0.5615234375
44 0.4892578125
45 0.41796875
46 0.3251953125
47 0.2421875
48 0.1728515625
49 0.1328125
50 0.0966796875


==> experimental_results/quantum_exp_data/dualbounded_pgfplot160.txt <==
25 1.0
26 1.0
27 1.0
28 1.0
29 1.0
30 0.9990234375
31 0.9990234375
32 0.998046875
33 0.998046875
34 0.9990234375
35 0.9912109375
36 0.9892578125
37 0.9814453125
38 0.9638671875
39 0.9443359375
40 0.9072265625
41 0.8779296875
42 0.8349609375
43 0.779296875
44 0.7138671875
45 0.65234375
46 0.6015625
47 0.4873046875
48 0.3984375
49 0.3212890625
50 0.27734375


==> experimental_results/quantum_exp_data/dualbounded_pgfplot180.txt <==
25 1.0
26 1.0
27 1.0
28 1.0
29 1.0
30 1.0
31 1.0
32 1.0
33 1.0
34 0.9990234375
35 1.0
36 1.0
37 0.9970703125
38 0.9873046875
39 0.9814453125
40 0.9638671875
41 0.9609375
42 0.9326171875
43 0.9072265625
44 0.8681640625
45 0.830078125
46 0.802734375
47 0.71875
48 0.640625
49 0.53515625
50 0.484375


==> experimental_results/quantum_exp_data/dualbounded_pgfplot200.txt <==
25 1.0
26 1.0
27 1.0
28 1.0
29 1.0
30 1.0
31 1.0
32 1.0
33 1.0
34 1.0
35 1.0
36 1.0
37 0.9990234375
38 0.998046875
39 0.99609375
40 0.990234375
41 0.986328125
42 0.9765625
43 0.9638671875
44 0.9501953125
45 0.9306640625
46 0.91796875
47 0.859375
48 0.8017578125
49 0.7265625
50 0.7001953125


==> experimental_results/quantum_exp_data/dualbounded_pgfplot220.txt <==
25 1.0
26 1.0
27 1.0
28 1.0
29 1.0
30 1.0
31 1.0
32 1.0
33 1.0
34 1.0
35 1.0
36 1.0
37 1.0
38 0.9990234375
39 0.9990234375
40 0.9970703125
41 0.99609375
42 0.9931640625
43 0.9912109375
44 0.98828125
45 0.98046875
46 0.970703125
47 0.9404296875
48 0.91796875
49 0.865234375
50 0.826171875


==> experimental_results/quantum_exp_data/dualbounded_pgfplot240.txt <==
25 1.0
26 1.0
27 1.0
28 1.0
29 1.0
30 1.0
31 1.0
32 1.0
33 1.0
34 1.0
35 1.0
36 1.0
37 1.0
38 1.0
39 1.0
40 1.0
41 0.9990234375
42 0.998046875
43 0.9990234375
44 0.9990234375
45 0.994140625
46 0.9912109375
47 0.98828125
48 0.966796875
49 0.935546875
50 0.919921875


==> experimental_results/quantum_exp_data/dualbounded_pgfplot260.txt <==
25 1.0
26 1.0
27 1.0
28 1.0
29 1.0
30 1.0
31 1.0
32 1.0
33 1.0
34 1.0
35 1.0
36 1.0
37 1.0
38 1.0
39 1.0
40 1.0
41 1.0
42 0.9990234375
43 1.0
44 1.0
45 0.998046875
46 0.9970703125
47 0.998046875
48 0.986328125
49 0.9755859375
50 0.97265625


==> experimental_results/quantum_exp_data/dualbounded_pgfplot40.txt <==
25 0.443359375
26 0.3486328125
27 0.25390625
28 0.1865234375
29 0.119140625
30 0.078125
31 0.0419921875
32 0.01953125
33 0.005859375
34 0.0009765625
35 0.0
36 0.0
37 0.0
38 0.0
39 0.0
40 0.0
41 0.0
42 0.0
43 0.0
44 0.0
45 0.0
46 0.0
47 0.0
48 0.0
49 0.0
50 0.0


==> experimental_results/quantum_exp_data/dualbounded_pgfplot60.txt <==
25 0.7724609375
26 0.6748046875
27 0.5849609375
28 0.4912109375
29 0.421875
30 0.3330078125
31 0.275390625
32 0.236328125
33 0.193359375
34 0.1552734375
35 0.125
36 0.099609375
37 0.0693359375
38 0.046875
39 0.03125
40 0.0126953125
41 0.0068359375
42 0.005859375
43 0.001953125
44 0.0009765625
45 0.0
46 0.0
47 0.0
48 0.0
49 0.0
50 0.0


==> experimental_results/quantum_exp_data/dualbounded_pgfplot80.txt <==
25 0.962890625
26 0.9365234375
27 0.8984375
28 0.8623046875
29 0.7919921875
30 0.7216796875
31 0.6513671875
32 0.572265625
33 0.46875
34 0.373046875
35 0.2861328125
36 0.2119140625
37 0.16015625
38 0.1181640625
39 0.0908203125
40 0.0576171875
41 0.0380859375
42 0.033203125
43 0.0263671875
44 0.021484375
45 0.015625
46 0.0087890625
47 0.00390625
48 0.001953125
49 0.0
50 0.0


==> experimental_results/quantum_exp_data/hit_rates.txt <==
x    y    e
15 0.0390943081703125 0.059832088857200795
16 0.03423736895078125 0.057964309956057676
17 0.031927616459375 0.05606336041901285
18 0.03623239882890625 0.06304154129082422
19 0.040402941073437504 0.0663614295801571
20 0.06017510466171875 0.07456372190410927
21 0.03855644933671875 0.0642337417546244
22 0.03472078543515625 0.05835639539263501
23 0.034018437638281246 0.05966791716121026
24 0.045732138896093746 0.06621181948972801
25 0.0317056196 0.0601794629
26 0.0358956565 0.059254653
27 0.042336065968795154 0.06684181153726014
28 0.029428612245389493 0.05723741856953838

==> experimental_results/quantum_exp_data/uniform_pgfplot100.txt <==
25 1.0
26 0.984375
27 0.978515625
28 0.9765625
29 0.9599609375
30 0.9482421875
31 0.93359375
32 0.9228515625
33 0.896484375
34 0.36328125
35 0.3271484375
36 0.28515625
37 0.2490234375
38 0.2177734375
39 0.1728515625
40 0.1416015625
41 0.126953125
42 0.1015625
43 0.0830078125
44 0.064453125
45 0.044921875
46 0.0341796875
47 0.0146484375
48 0.015625
49 0.0087890625
50 0.0087890625


==> experimental_results/quantum_exp_data/uniform_pgfplot120.txt <==
25 1.0
26 1.0
27 1.0
28 0.9990234375
29 0.998046875
30 0.998046875
31 0.93359375
32 0.9228515625
33 0.896484375
34 0.8759765625
35 0.84765625
36 0.8134765625
37 0.7744140625
38 0.728515625
39 0.689453125
40 0.6318359375
41 0.126953125
42 0.1015625
43 0.0830078125
44 0.064453125
45 0.044921875
46 0.0341796875
47 0.0146484375
48 0.015625
49 0.0087890625
50 0.0087890625


==> experimental_results/quantum_exp_data/uniform_pgfplot140.txt <==
25 1.0
26 1.0
27 1.0
28 1.0
29 0.998046875
30 0.998046875
31 0.9990234375
32 0.9990234375
33 0.9970703125
34 0.9990234375
35 0.9951171875
36 0.8134765625
37 0.7744140625
38 0.728515625
39 0.689453125
40 0.6318359375
41 0.58984375
42 0.546875
43 0.48828125
44 0.44140625
45 0.3837890625
46 0.3525390625
47 0.0146484375
48 0.015625
49 0.0087890625
50 0.0087890625


==> experimental_results/quantum_exp_data/uniform_pgfplot160.txt <==
25 1.0
26 1.0
27 1.0
28 1.0
29 1.0
30 1.0
31 1.0
32 1.0
33 0.9970703125
34 0.9990234375
35 0.9951171875
36 0.9892578125
37 0.9892578125
38 0.9794921875
39 0.9677734375
40 0.9580078125
41 0.58984375
42 0.546875
43 0.48828125
44 0.44140625
45 0.3837890625
46 0.3525390625
47 0.30078125
48 0.2724609375
49 0.23046875
50 0.2119140625


==> experimental_results/quantum_exp_data/uniform_pgfplot180.txt <==
25 1.0
26 1.0
27 1.0
28 1.0
29 1.0
30 1.0
31 1.0
32 1.0
33 1.0
34 1.0
35 1.0
36 1.0
37 0.9892578125
38 0.9794921875
39 0.9677734375
40 0.9580078125
41 0.9462890625
42 0.939453125
43 0.921875
44 0.90625
45 0.89453125
46 0.3525390625
47 0.30078125
48 0.2724609375
49 0.23046875
50 0.2119140625


==> experimental_results/quantum_exp_data/uniform_pgfplot200.txt <==
25 1.0
26 1.0
27 1.0
28 1.0
29 1.0
30 1.0
31 1.0
32 1.0
33 1.0
34 1.0
35 1.0
36 1.0
37 1.0
38 1.0
39 1.0
40 1.0
41 0.9462890625
42 0.939453125
43 0.921875
44 0.90625
45 0.89453125
46 0.869140625
47 0.830078125
48 0.7919921875
49 0.734375
50 0.7021484375


==> experimental_results/quantum_exp_data/uniform_pgfplot220.txt <==
25 1.0
26 1.0
27 1.0
28 1.0
29 1.0
30 1.0
31 1.0
32 1.0
33 1.0
34 1.0
35 1.0
36 1.0
37 1.0
38 1.0
39 1.0
40 1.0
41 1.0
42 0.998046875
43 0.9970703125
44 0.998046875
45 0.89453125
46 0.869140625
47 0.830078125
48 0.7919921875
49 0.734375
50 0.7021484375


==> experimental_results/quantum_exp_data/uniform_pgfplot240.txt <==
25 1.0
26 1.0
27 1.0
28 1.0
29 1.0
30 1.0
31 1.0
32 1.0
33 1.0
34 1.0
35 1.0
36 1.0
37 1.0
38 1.0
39 1.0
40 1.0
41 1.0
42 0.998046875
43 0.9970703125
44 0.998046875
45 0.998046875
46 0.994140625
47 0.9931640625
48 0.982421875
49 0.734375
50 0.7021484375


==> experimental_results/quantum_exp_data/uniform_pgfplot260.txt <==
25 1.0
26 1.0
27 1.0
28 1.0
29 1.0
30 1.0
31 1.0
32 1.0
33 1.0
34 1.0
35 1.0
36 1.0
37 1.0
38 1.0
39 1.0
40 1.0
41 1.0
42 1.0
43 1.0
44 0.998046875
45 0.998046875
46 0.994140625
47 0.9931640625
48 0.982421875
49 0.9697265625
50 0.9658203125


==> experimental_results/quantum_exp_data/uniform_pgfplot40.txt <==
25 0.4384765625
26 0.3916015625
27 0.35546875
28 0.3125
29 0.28125
30 0.2470703125
31 0.205078125
32 0.185546875
33 0.1494140625
34 0.1181640625
35 0.1025390625
36 0.0849609375
37 0.0673828125
38 0.0576171875
39 0.044921875
40 0.029296875
41 0.0
42 0.0
43 0.0
44 0.0
45 0.0
46 0.0
47 0.0
48 0.0
49 0.0
50 0.0


==> experimental_results/quantum_exp_data/uniform_pgfplot60.txt <==
25 0.7880859375
26 0.7578125
27 0.7158203125
28 0.6728515625
29 0.625
30 0.5703125
31 0.205078125
32 0.185546875
33 0.1494140625
34 0.1181640625
35 0.1025390625
36 0.0849609375
37 0.0673828125
38 0.0576171875
39 0.044921875
40 0.029296875
41 0.0224609375
42 0.0166015625
43 0.015625
44 0.009765625
45 0.0078125
46 0.005859375
47 0.001953125
48 0.001953125
49 0.0
50 0.0


==> experimental_results/quantum_exp_data/uniform_pgfplot80.txt <==
25 0.9921875
26 0.984375
27 0.7158203125
28 0.6728515625
29 0.625
30 0.5703125
31 0.509765625
32 0.478515625
33 0.4052734375
34 0.36328125
35 0.3271484375
36 0.28515625
37 0.2490234375
38 0.2177734375
39 0.1728515625
40 0.1416015625
41 0.0224609375
42 0.0166015625
43 0.015625
44 0.009765625
45 0.0078125
46 0.005859375
47 0.001953125
48 0.001953125
49 0.0
50 0.0


==> experimental_results/quantum_exp_data/uniform_random_pgfplot100.txt <==
25 1.0
26 0.9974639423076923
27 0.9932113603988605
28 0.9879729098648935
29 0.9752185105363984
30 0.9622094612463685
31 0.9451814170748838
32 0.9296009509263765
33 0.8985558712121213
34 0.7960864388368984
35 0.6682955322777022
36 0.5510194892653841
37 0.46059464122197796
38 0.3766359612992974
39 0.2995797828124488
40 0.2278221337720499
41 0.18931561622383952
42 0.14394519738334727
43 0.11146513543622524
44 0.08317288528344077
45 0.05745394720114297
46 0.0425349254107506
47 0.0191467740232418
48 0.01753184141805427
49 0.009484115911989797
50 0.0087890625


==> experimental_results/quantum_exp_data/uniform_random_pgfplot120.txt <==
25 1.0
26 1.0
27 1.0
28 0.9993024553571428
29 0.9983162715517242
30 0.998046875
31 0.987012541216431
32 0.9728210984813372
33 0.9506913024510975
34 0.9274426875140035
35 0.8942099630030019
36 0.8521262652899035
37 0.8055689752646844
38 0.7497488787639717
39 0.700235063156527
40 0.6318359375
41 0.4722978717166979
42 0.35000947981895614
43 0.25167446121997555
44 0.18137206805539285
45 0.1285065637787891
46 0.09403506213176924
47 0.054589493421773036
48 0.03805092272420558
49 0.023933542380100384
50 0.019108497468934324


==> experimental_results/quantum_exp_data/uniform_random_pgfplot140.txt <==
25 1.0
26 1.0
27 1.0
28 1.0
29 0.9996632543103449
30 0.9993489583333333
31 0.9995274697580645
32 0.9993896484375
33 0.9975538207172532
34 0.9990240902824198
35 0.9951171875
36 0.956999999336856
37 0.914660809620765
38 0.8580160889040936
39 0.8026480938911575
40 0.7327951842111998
41 0.6745737050494752
42 0.6188833783665797
43 0.5447461430249126
44 0.47942970474719465
45 0.4059914540352271
46 0.3604676177536232
47 0.2713597074468085
48 0.1751976412336828
49 0.10932783163570736
50 0.07624480919763485


==> experimental_results/quantum_exp_data/uniform_random_pgfplot160.txt <==
25 1.0
26 1.0
27 1.0
28 1.0
29 1.0
30 1.0
31 1.0
32 1.0
33 0.9993138765426441
34 0.9993537454044118
35 0.9970270423510313
36 0.9931786516690009
37 0.9917237270752896
38 0.982507538377193
39 0.9702334902273224
40 0.9580078125
41 0.8756468918948108
42 0.8037088707948283
43 0.7140307189125807
44 0.6313583543079928
45 0.545033047487471
46 0.4782117700016319
47 0.3962778924820737
48 0.3362629668527141
49 0.271346158416786
50 0.23925700823652238


==> experimental_results/quantum_exp_data/uniform_random_pgfplot180.txt <==
25 1.0
26 1.0
27 1.0
28 1.0
29 1.0
30 1.0
31 1.0
32 1.0
33 1.0
34 1.0
35 1.0
36 1.0
37 0.9978713367385242
38 0.9925500644559032
39 0.9851752491041142
40 0.9747504791450105
41 0.961810792108299
42 0.9510802581214116
43 0.9318134483125355
44 0.9119265523366311
45 0.89453125
46 0.7625955287997517
47 0.6295837110572766
48 0.5155279759925644
49 0.40851172277810777
50 0.34934534215992197


==> experimental_results/quantum_exp_data/uniform_random_pgfplot200.txt <==
25 1.0
26 1.0
27 1.0
28 1.0
29 1.0
30 1.0
31 1.0
32 1.0
33 1.0
34 1.0
35 1.0
36 1.0
37 1.0
38 1.0
39 1.0
40 1.0
41 0.9899073234241018
42 0.9781817880918291
43 0.9634716879963132
44 0.9455102646927661
45 0.9262718024854432
46 0.8975197852070298
47 0.8554131444062992
48 0.8104534222951024
49 0.7439924140476033
50 0.7021484375


==> experimental_results/quantum_exp_data/uniform_random_pgfplot220.txt <==
25 1.0
26 1.0
27 1.0
28 1.0
29 1.0
30 1.0
31 1.0
32 1.0
33 1.0
34 1.0
35 1.0
36 1.0
37 1.0
38 1.0
39 1.0
40 1.0
41 1.0
42 0.9982895978513356
43 0.997195472240229
44 0.998046875
45 0.9792359083744728
46 0.9522634034488857
47 0.9171185593618045
48 0.8734173007139422
49 0.8077469004714128
50 0.7585752887228729


==> experimental_results/quantum_exp_data/uniform_random_pgfplot240.txt <==
25 1.0
26 1.0
27 1.0
28 1.0
29 1.0
30 1.0
31 1.0
32 1.0
33 1.0
34 1.0
35 1.0
36 1.0
37 1.0
38 1.0
39 1.0
40 1.0
41 1.0
42 0.9990897893074913
43 0.9981445233368447
44 0.9985748263364542
45 0.9986979166666667
46 0.9948354125494071
47 0.9934001479147394
48 0.982421875
49 0.9234831603261198
50 0.8675684514549442


==> experimental_results/quantum_exp_data/uniform_random_pgfplot260.txt <==
25 1.0
26 1.0
27 1.0
28 1.0
29 1.0
30 1.0
31 1.0
32 1.0
33 1.0
34 1.0
35 1.0
36 1.0
37 1.0
38 1.0
39 1.0
40 1.0
41 1.0
42 1.0
43 1.0
44 0.9996631729462397
45 0.9995659722222222
46 0.9969841073781291
47 0.9952930470436325
48 0.9874063186574931
49 0.9757282971710164
50 0.9708664538751439


==> experimental_results/quantum_exp_data/uniform_random_pgfplot40.txt <==
25 0.5109715041383238
26 0.4475358333125705
27 0.39642927643263637
28 0.3421620207970312
29 0.30178009878085826
30 0.2599214184129734
31 0.2124511934188768
32 0.1900080304608991
33 0.15209133086058782
34 0.12009794748245042
35 0.10395344646977192
36 0.08579349827052032
37 0.06787662383365509
38 0.057776938122332866
39 0.04497195512820513
40 0.029296875
41 0.0
42 0.0
43 0.0
44 0.0
45 0.0
46 0.0
47 0.0
48 0.0
49 0.0
50 0.0


==> experimental_results/quantum_exp_data/uniform_random_pgfplot60.txt <==
25 0.8422564505538799
26 0.7997582970697781
27 0.74981931564812
28 0.694082770528083
29 0.6351119919950738
30 0.5703125
31 0.41324554771505373
32 0.3201616162055061
33 0.23256395766303964
34 0.17128915605660539
35 0.13646751901214005
36 0.10573741088207925
37 0.08030037420234012
38 0.06509700322929116
39 0.049575537635267286
40 0.03275091803898768
41 0.024680249900203653
42 0.017988995435431608
43 0.015905999043293352
44 0.01005143994474459
45 0.007985723091680883
46 0.005895549321011443
47 0.0019541400804481183
48 0.0019541058908995592
49 2.688916396480415e-07
50 1.2914118920808002e-07


==> experimental_results/quantum_exp_data/uniform_random_pgfplot80.txt <==
25 0.9935872395833333
26 0.9855048076923076
27 0.9603226273148148
28 0.8953798458485959
29 0.8176326218651492
30 0.7388408560468038
31 0.6551294764124274
32 0.5953283475659685
33 0.5001785149895974
34 0.4357608122662556
35 0.3774939984788652
36 0.3210713732866807
37 0.2745513106338589
38 0.23180730807169952
39 0.17921173878205127
40 0.1416015625
41 0.09039634146341463
42 0.05494710526389261
43 0.03596585036871434
44 0.02215647719425343
45 0.014037544699790922
46 0.008415689300795382
47 0.002477256686424817
48 0.0023630820310787735
49 0.00015327514062701144
50 0.00012048573748981085


==> experimental_results_quantum_exp_data_convergence_times.txt <==
x    y    e
15 268.3727272727273 93.10217838393854
16 290.22131147540983 106.08676562560942
17 302.16806722689074 112.57455563730491
18 317.23809523809524 131.90204570007222
19 352.4918032786885 136.1481982988643
20 388.86507936507934 130.71429848401553
21 392.625 129.1043545934838
22 459.624 151.67568896827203
23 507.104 159.48541370294652
24 554.3174603174604 188.77195660346166
25 547.34920635 196.28721738
26 555.2159952 192.1123565
27 581.2666651 198.22336436
28 612.5454545454545 199.51275358476514

==> qubits_qary-dual-bkz-20-gh.txt <==
x     y       y-      y+  repeat_nr
20 40.000000 0.000000 0.000000 5
30 89.800000 0.800000 0.200000 5
40 120.200000 0.200000 0.800000 5
50 186.200000 5.200000 4.800000 5
60 240.000000 0.000000 0.000000 5
70 280.400000 0.400000 0.600000 5
80 377.400000 7.400000 5.600000 5
90 449.800000 0.800000 0.200000 5
100 500.000000 0.000000 0.000000 5
110 579.400000 16.400000 11.600000 5
120 714.000000 4.000000 3.000000 5
130 780.000000 0.000000 0.000000 5
140 841.400000 1.400000 1.600000 5
150 996.600000 9.600000 22.400000 5
160 1118.600000 2.600000 1.400000 5
170 1190.000000 0.000000 0.000000 5
180 1264.000000 3.000000 4.000000 5


==> qubits_qary-dual-bkz-50-gh.txt <==
x     y       y-      y+  repeat_nr
20 41.400000 1.400000 1.600000 5
30 90.000000 0.000000 0.000000 5
40 120.000000 0.000000 0.000000 5
50 181.400000 8.400000 5.600000 5
60 238.200000 1.200000 1.800000 5
70 280.000000 0.000000 0.000000 5
80 339.600000 3.600000 4.400000 5
90 432.800000 2.800000 3.200000 5
100 499.200000 0.200000 0.800000 5
110 550.000000 0.000000 0.000000 5
120 625.600000 9.600000 5.400000 5
130 757.000000 2.000000 3.000000 5
140 835.200000 1.200000 0.800000 5
150 900.000000 0.000000 0.000000 5
160 968.000000 4.000000 4.000000 5
170 1132.600000 9.600000 5.400000 5
180 1248.800000 2.800000 5.200000 5


==> qubits_qary-dual-bkz-70-gh.txt <==
x     y       y-      y+  repeat_nr
20 43.200000 1.200000 1.800000 5
30 86.000000 3.000000 2.000000 5
40 123.400000 3.400000 2.600000 5
50 177.600000 2.600000 2.400000 5
60 237.400000 1.400000 1.600000 5
70 280.400000 0.400000 0.600000 5
80 331.200000 4.200000 2.800000 5
90 413.200000 3.200000 4.800000 5
100 495.600000 3.600000 3.400000 5
110 550.200000 0.200000 0.800000 5
120 605.800000 3.800000 4.200000 5
130 698.400000 4.400000 7.600000 5
140 818.400000 4.400000 5.600000 5
150 898.000000 1.000000 2.000000 5
160 960.000000 0.000000 0.000000 5
170 1028.800000 2.800000 1.200000 5
180 1157.800000 4.800000 4.200000 5


==> qubits_qary-dual-lll-gh.txt <==
x     y       y-      y+  repeat_nr
20 41.000000 1.000000 2.000000 5
30 89.600000 1.600000 0.400000 5
40 124.800000 2.800000 2.200000 5
50 199.600000 0.600000 0.400000 5
60 241.400000 1.400000 1.600000 5
70 345.600000 7.600000 3.400000 5
80 400.400000 0.400000 1.600000 5
90 494.600000 35.600000 28.400000 5
100 599.200000 1.200000 0.800000 5
110 670.400000 10.400000 20.600000 5
120 807.400000 27.400000 25.600000 5
130 910.000000 1.000000 1.000000 5
140 1009.600000 29.600000 57.400000 5
150 1192.000000 8.000000 7.000000 5
160 1280.000000 0.000000 0.000000 5
170 1416.400000 52.400000 57.600000 5
180 1615.800000 13.800000 4.200000 5


==> qubits_qary-dual-pseudohkz-gh.txt <==
x     y       y-      y+  repeat_nr
20 63.200000 3.200000 2.800000 5
30 97.400000 1.400000 1.600000 5
40 139.800000 3.800000 3.200000 5
50 196.400000 2.400000 1.600000 5
60 245.800000 0.800000 0.200000 5
70 288.800000 1.800000 2.200000 5
80 348.200000 2.200000 1.800000 5
90 431.800000 5.800000 3.200000 5

